PP-SAM: Perturbed Prompts for Robust Adaptation of Segment Anything Model for Polyp Segmentation

The Segment Anything Model (SAM), originally designed for general-purpose segmentation tasks, has been used recently for polyp segmentation. Nonetheless, fine-tuning SAM with data from new imaging centers or clinics poses significant challenges. This is because this necessitates the creation of an expensive and time-intensive annotated dataset, along with the potential for variability in user prompts during inference. To address these issues, we propose a robust fine-tuning technique, PP-SAM, that allows SAM to adapt to the polyp segmentation task with limited images. To this end, we utilize variable perturbed bounding box prompts (BBP) to enrich the learning context and enhance the model's robustness to BBP perturbations during inference. Rigorous experiments on polyp segmentation benchmarks reveal that our variable BBP perturbation significantly improves model resilience. Notably, on Kvasir, 1-shot fine-tuning boosts the DICE score by 20% and 37% with 50 and 100-pixel BBP perturbations during inference, respectively. Moreover, our experiments show that 1-shot, 5-shot, and 10-shot PP-SAM with 50-pixel perturbations during inference outperform a recent state-of-the-art (SOTA) polyp segmentation method by 26%, 7%, and 5% DICE scores, respectively. Our results motivate the broader applicability of our PP-SAM for other medical imaging tasks with limited samples. Our implementation is available at https://github.com/SLDGroup/PP-SAM.

==> sec/images/clinicdb_combined_fs.txt <==
Perturbation	Zero-shot	1-shot	5-shot	10-shot	20-shot	50-shot	100-shot	all
0	0.836344002	0.850308067	0.814916357	0.833103799	0.848632852	0.859639723	0.868876083	0.922374332
5	0.84873346	0.858716502	0.84249547	0.854792613	0.870262549	0.878123006	0.88743857	0.939536795
10	0.809266528	0.830872633	0.845705678	0.856412167	0.874093359	0.879659084	0.891310011	0.943190108
20	0.711198432	0.751576427	0.818630934	0.829590112	0.854504253	0.862989182	0.877430794	0.940123504
25	0.61174274	0.703881073	0.798198391	0.80957489	0.835607569	0.85369153	0.868775019	0.937220267
30	0.487244677	0.655807416	0.773957703	0.788844352	0.815108696	0.843135317	0.85564371	0.934340949
40	0.337797029	0.554410087	0.707202913	0.734135765	0.768552148	0.817108697	0.823565971	0.924381921
50	0.22454455	0.473453388	0.630410972	0.677189373	0.717492698	0.779417637	0.788917444	0.913610951
60	0.096490719	0.412480578	0.557381936	0.613612932	0.655368715	0.737578937	0.743877711	0.900108174
70	0.071099593	0.362966805	0.482323385	0.547355006	0.590218054	0.695974947	0.70235474	0.878162587
80	0.048165567	0.327465646	0.423920363	0.487651253	0.529123191	0.652144004	0.64782098	0.850103965
90	0.048150458	0.294845818	0.375738164	0.431697763	0.475049411	0.60478508	0.587757517	0.807872418
100	0.033796081	0.269906552	0.337828027	0.390321175	0.435917241	0.560078142	0.521565039	0.756892555


==> sec/images/clinicdb_fs_freeze_image_encoder_clinicdb.txt <==
Perturbation	Zero-shot	1-shot	5-shot	10-shot	20-shot	50-shot	100-shot	all
0	0.835940671	0.8505532	0.814916357	0.833103799	0.848632852	0.859639723	0.868876083	0.837346835
5	0.848716208	0.852324438	0.84249547	0.854792613	0.870262549	0.878123006	0.88743857	0.868226157
10	0.80916601	0.82972627	0.845705678	0.856412167	0.874093359	0.879659084	0.891310011	0.886594429
15	0.776123077	0.793043449						0.896924584
20	0.710765207	0.750072018	0.818630934	0.829590112	0.854504253	0.862989182	0.877430794	0.898798825
25	0.608707618	0.711408434	0.798198391	0.80957489	0.835607569	0.85369153	0.868775019	0.896944184
30	0.493041571	0.669275565	0.773957703	0.788844352	0.815108696	0.843135317	0.85564371	0.89409692
35	0.401798412	0.619508272						0.88574436
40	0.335346225	0.564457582	0.707202913	0.734135765	0.768552148	0.817108697	0.823565971	0.873665247
45	0.271595658	0.52393237						0.857415788
50	0.226616271	0.485919695	0.630410972	0.677189373	0.717492698	0.779417637	0.788917444	0.833072439
55	0.159674376	0.445441011						0.807972728
60	0.100127052	0.408700928	0.557381936	0.613612932	0.655368715	0.737578937	0.743877711	0.785005989
65	0.084560413	0.3733366						0.755725858
70	0.070385339	0.339386353	0.482323385	0.547355006	0.590218054	0.695974947	0.70235474	0.72585305
75	0.052258158	0.314607375						0.695303127
80	0.047652408	0.290446	0.423920363	0.487651253	0.529123191	0.652144004	0.64782098	0.664678751
85	0.045064928	0.272164292						0.628022016
90	0.048001116	0.260398284	0.375738164	0.431697763	0.475049411	0.60478508	0.587757517	0.590647132
95	0.044850425	0.248725998						0.557482795
100	0.03458318	0.232086452	0.337828027	0.390321175	0.435917241	0.560078142	0.521565039	0.532238879


==> sec/images/kvasir_combined_fs.txt <==
Perturbation	Zero-shot	1-shot	5-shot	10-shot	20-shot	50-shot	100-shot	all
0	0.785609158	0.8141	0.8137	0.83	0.8481	0.8725	0.8827	0.9185
5	0.778117264	0.811	0.8197	0.838	0.8566	0.8777	0.8868	0.921
10	0.772010996	0.8057	0.8139	0.8425	0.8608	0.8814	0.8893	0.9219
20	0.758883523	0.7892	0.8266	0.8454	0.863	0.8837	0.8906	0.9221
25	0.716743087	0.777	0.826	0.8449	0.8628	0.8835	0.8897	0.9209
30	0.693877822	0.7642	0.8231	0.8402	0.8609	0.8818	0.8875	0.919
40	0.634422421	0.7202	0.8096	0.8289	0.8541	0.877	0.8815	0.9122
50	0.54331665	0.6794	0.792	0.814410956	0.841610601	0.86887039	0.872691972	0.903131334
60	0.469076607	0.6326	0.7705	0.794817601	0.826567639	0.858553017	0.858051111	0.890674422
70	0.392508975	0.5897	0.7435	0.794817601	0.826567639	0.858553017	0.858051111	0.890674422
75	0.348232577	0.5654	0.7267	0.771424301	0.805715507	0.844226477	0.842500303	0.878959773
80	0.305105382	0.5494	0.7112	0.746490491	0.782462519	0.82758043	0.82521772	0.868552837
90	0.234736301	0.5063	0.6719	0.722308813	0.758601219	0.810468874	0.805469518	0.858519449
100	0.194575851	0.4636	0.6373	0.695864068	0.731999424	0.791106852	0.784921785	0.841131918


==> sec/images/kvasir_fs_freeze_image_encoder_kvasir.txt <==
Perturbation	Zero-shot	1-shot	5-shot	10-shot	20-shot	50-shot	100-shot	all
0	0.78650846	0.832349889	0.842353101	0.853873143	0.850748247	0.871298378	0.86590439	0.889591743
5	0.777459084	0.827075004	0.842457265	0.856933834	0.856795487	0.876061538	0.87308593	0.898841901
10	0.772456437	0.819913375	0.841576105	0.85676067	0.860674099	0.878490095	0.877483079	0.904504721
15	0.766434803	0.811333389	0.837506764	0.855161799	0.863545341	0.879276887	0.880284194	0.907727052
20	0.759284115	0.801270713	0.831543484	0.851284478	0.8633111	0.878285012	0.881642481	0.909384946
25	0.716247845	0.790238357	0.824347459	0.846177472	0.861966246	0.875840963	0.880234125	0.909282762
30	0.693671135	0.776150198	0.815235683	0.839315286	0.858279611	0.872322763	0.87654741	0.907345803
35	0.672654225	0.759772962	0.804424251	0.828849883	0.852196884	0.866630085	0.870622821	0.902934189
40	0.633211697	0.741416555	0.790654044	0.818098339	0.843659944	0.858201928	0.863167343	0.896210913
45	0.579937964	0.724304069	0.775498158	0.806920083	0.834635066	0.84865772	0.853568756	0.888694885
50	0.541261545	0.706168551	0.759048165	0.792854984	0.825770257	0.83677207	0.843113734	0.87946817
55	0.490924038	0.683546573	0.741089856	0.777910385	0.814959617	0.824533465	0.830677707	0.86681638
60	0.468876849	0.662366588	0.723389294	0.761476824	0.802866922	0.81074916	0.817943739	0.854977561
65	0.435425529	0.641679756	0.704856887	0.745151043	0.789800128	0.79657338	0.804510579	0.842615161
70	0.392343423	0.620049148	0.686683037	0.729271894	0.775841648	0.780971914	0.789938881	0.828955103
75	0.348663817	0.599403146	0.67020216	0.715231944	0.763487875	0.763634926	0.774879946	0.815935305
80	0.305480751	0.576487497	0.653520641	0.699539432	0.750538675	0.745682357	0.759484034	0.800536645
85	0.273053183	0.555439025	0.63684392	0.684742381	0.737959805	0.728750779	0.743365501	0.784584298
90	0.234540959	0.536204401	0.620410339	0.669793162	0.724844579	0.711644021	0.727269127	0.769294192
95	0.216009992	0.518459894	0.603788614	0.653904706	0.710805664	0.695573719	0.710162115	0.752550014
100	0.19507482	0.499253377	0.58585986	0.638776734	0.695864375	0.68205466	0.693689577	0.737292692

